Complexity of eye fixation duration time series in reading of Persian texts: A multifractal detrended fluctuation analysis

There is growing evidence that cognitive processes may have fractal structures as a signature of complexity. It is an an ongoing topic of research to study the class of complexity and how it may differ as a function of cognitive variables. Here, we explore the eye movement trajectories generated during reading different Persian texts. Features of eye movement trajectories were recorded during reading Persian texts using an eye tracker. We show that fixation durations, as the main components of eye movements reflecting cognitive processing, exhibits multifractal behavior. This indicates that multiple exponents are needed to capture the neural and cognitive processes involved in decoding symbols to derive meaning. We test whether multifractal behavior varies as a function of two different fonts, familiarity of the text for readers, and reading silently or aloud, and goal-oriented versus non-goal-oriented reading. We find that, while mean fixation duration is affected by some of these factors, the multifractal pattern in time series of eye fixation durations did not change significantly. Our results suggest that multifractal dynamics may be intrinsic to the reading process.

==> biblioeyetrack.txt <==
@article{kello2008pervasiveness,
  title={The pervasiveness of 1/f scaling in speech reflects the metastable basis of cognition},
  author={Kello, Christopher T and Anderson, Gregory G and Holden, John G and Van Orden, Guy C},
  journal={Cognitive Science},
  volume={32},
  number={7},
  pages={1217--1231},
  year={2008},
  publisher={Wiley Online Library}
}

@article{kello2013critical,
  title={Critical branching neural networks.},
  author={Kello, Christopher T},
  journal={Psychological review},
  volume={120},
  number={1},
  pages={230},
  year={2013},
  publisher={American Psychological Association}
}

@article{kello2007emergent,
  title={The emergent coordination of cognitive function.},
  author={Kello, Christopher T and Beltz, Brandon C and Holden, John G and Van Orden, Guy C},
  journal={Journal of Experimental Psychology: General},
  volume={136},
  number={4},
  pages={551},
  year={2007},
  publisher={American Psychological Association}
}

@article{rayner1998eye,
  title={Eye movements in reading and information processing: 20 years of research.},
  author={Rayner, Keith},
  journal={Psychological bulletin},
  volume={124},
  number={3},
  pages={372},
  year={1998},
  publisher={American Psychological Association}
}

@article{reynolds1995robust,
  title={Robust text-independent speaker identification using Gaussian mixture speaker models},
  author={Reynolds, Douglas A and Rose, Richard C},
  journal={IEEE transactions on speech and audio processing},
  volume={3},
  number={1},
  pages={72--83},
  year={1995},
  publisher={IEEE}
}

@article{rhodes2014intrinsic,
  title={Intrinsic and extrinsic contributions to heavy tails in visual foraging},
  author={Rhodes, Theo and Kello, Christopher T and Kerster, Bryan},
  journal={Visual Cognition},
  volume={22},
  number={6},
  pages={809--842},
  year={2014},
  publisher={Taylor \& Francis}
}

@article{foraging,
title={Saccadic Momentum and Facilitation of Return Saccades Contribute to an Optimal Foraging Strategy},   
 author={Wilming, Niklas and Harst, Simon and Schmidt, Nico and König, Peter},
    journal = {PLOS Computational Biology},
    publisher = {Public Library of Science},
    volume = {9},
    pages = {1-13},
    year = {2013},

}




@inproceedings{zelinsky2005role,
  title={The role of top-down and bottom-up processes in guiding eye movements during visual search},
  author={Zelinsky, Gregory and Zhang, Wei and Yu, Bing and Chen, Xin and Samaras, Dimitris},
  booktitle={Advances in neural information processing systems},
  pages={1569--1576},
  year={2005}
}

@article{kantelhardt2002multifractal,
  title={Multifractal detrended fluctuation analysis of nonstationary time series},
  author={Kantelhardt, Jan W and Zschiegner, Stephan A and Koscielny-Bunde, Eva and Havlin, Shlomo and Bunde, Armin and Stanley, H Eugene},
  journal={Physica A: Statistical Mechanics and its Applications},
  volume={316},
  number={1},
  pages={87--114},
  year={2002},
  publisher={Elsevier}
}

@book{feder2013fractals,
  title={Fractals},
  author={Feder, Jens},
  year={2013},
  publisher={Springer Science \& Business Media}
}


@article{vanorden,
  title={On the Structure of Measurement Noise in Eye-Tracking},
  author={Coey, Charles A and Wallot, Sebastian and Richardson, Michael J and Van Orden, Guy},
  journal={Journal of Eye Movement Research},
  volume={5},
  number={4},
  pages={1--10},
  year={2012},
  publisher={}
}


@book{sornette2006critical,
  title={Critical phenomena in natural sciences: chaos, fractals, selforganization and disorder: concepts and tools},
  author={Sornette, Didier},
  year={2006},
  publisher={Springer Science \& Business Media}
}

@incollection{kantelhardt2012fractal,
  title={Fractal and multifractal time series},
  author={Kantelhardt, Jan W},
  booktitle={Mathematics of complexity and dynamical systems},
  pages={463--487},
  year={2012},
  publisher={Springer}
}

@article{kwapien2012physical,
  title={Physical approach to complex systems},
  author={Kwapie{\'n}, Jaros{\l}aw and Dro{\.z}d{\.z}, Stanis{\l}aw},
  journal={Physics Reports},
  volume={515},
  number={3},
  pages={115--226},
  year={2012},
  publisher={Elsevier}
}

@article{matia2003multifractal,
  title={Multifractal properties of price fluctuations of stocks and commodities},
  author={Matia, Kaushik and Ashkenazy, Yosef and Stanley, H Eugene},
  journal={EPL (Europhysics Letters)},
  volume={61},
  number={3},
  pages={422},
  year={2003},
  publisher={IOP Publishing}
}

@article{di2007multi,
  title={Multi-scaling in finance},
  author={Di Matteo, Tiziana},
  journal={Quantitative finance},
  volume={7},
  number={1},
  pages={21--36},
  year={2007},
  publisher={Taylor \& Francis}
}

@article{zunino2008multifractal,
  title={A multifractal approach for stock market inefficiency},
  author={Zunino, L and Tabak, Benjamin Miranda and Figliola, A and P{\'e}rez, DG and Garavaglia, M and Rosso, OA},
  journal={Physica A: Statistical Mechanics and its Applications},
  volume={387},
  number={26},
  pages={6558--6566},
  year={2008},
  publisher={Elsevier}
}

@article{koscielny2006long,
  title={Long-term persistence and multifractality of river runoff records: Detrended fluctuation studies},
  author={Koscielny-Bunde, Eva and Kantelhardt, Jan W and Braun, Peter and Bunde, Armin and Havlin, Shlomo},
  journal={Journal of Hydrology},
  volume={322},
  number={1},
  pages={120--137},
  year={2006},
  publisher={Elsevier}
}

@article{kantelhardt2006long,
  title={Long-term persistence and multifractality of precipitation and river runoff records},
  author={Kantelhardt, Jan W and Koscielny-Bunde, Eva and Rybski, Diego and Braun, Peter and Bunde, Armin and Havlin, Shlomo},
  journal={Journal of Geophysical Research: Atmospheres},
  volume={111},
  number={D1},
  year={2006},
  publisher={Wiley Online Library}
}

@book{gao2007multiscale,
  title={Multiscale analysis of complex time series: integration of chaos and random fractal theory, and beyond},
  author={Gao, Jianbo and Cao, Yinhe and Tung, Wen-wen and Hu, Jing},
  year={2007},
  publisher={John Wiley \& Sons}
}

@article{movahed2006multifractal,
  title={Multifractal detrended fluctuation analysis of sunspot time series},
  author={Movahed, M Sadegh and Jafari, GR and Ghasemi, F and Rahvar, Sohrab and Tabar, M Reza Rahimi},
  journal={Journal of Statistical Mechanics: Theory and Experiment},
  volume={2006},
  number={02},
  pages={P02003},
  year={2006},
  publisher={IOP Publishing}
}

@article{shang2008detecting,
  title={Detecting long-range correlations of traffic time series with multifractal detrended fluctuation analysis},
  author={Shang, Pengjian and Lu, Yongbo and Kamae, Santi},
  journal={Chaos, Solitons \& Fractals},
  volume={36},
  number={1},
  pages={82--90},
  year={2008},
  publisher={Elsevier}
}

@article{lim2007multifractal,
  title={Multifractal detrended fluctuation analysis of derivative and spot markets},
  author={Lim, Gyuchang and Kim, SooYong and Lee, Hyoung and Kim, Kyungsik and Lee, Dong-In},
  journal={Physica A: Statistical Mechanics and its Applications},
  volume={386},
  number={1},
  pages={259--266},
  year={2007},
  publisher={Elsevier}
}

@article{yuan2009measuring,
  title={Measuring multifractality of stock price fluctuation using multifractal detrended fluctuation analysis},
  author={Yuan, Ying and Zhuang, Xin-tian and Jin, Xiu},
  journal={Physica A: Statistical Mechanics and its Applications},
  volume={388},
  number={11},
  pages={2189--2197},
  year={2009},
  publisher={Elsevier}
}

@article{wang2009analysis,
  title={Analysis of efficiency for Shenzhen stock market based on multifractal detrended fluctuation analysis},
  author={Wang, Yudong and Liu, Li and Gu, Rongbao},
  journal={International Review of Financial Analysis},
  volume={18},
  number={5},
  pages={271--276},
  year={2009},
  publisher={Elsevier}
}

@article{telesca2004fluctuation,
  title={Fluctuation dynamics in geoelectrical data: an investigation by using multifractal detrended fluctuation analysis},
  author={Telesca, Luciano and Colangelo, Gerardo and Lapenna, Vincenzo and Macchiato, Maria},
  journal={Physics Letters A},
  volume={332},
  number={5},
  pages={398--404},
  year={2004},
  publisher={Elsevier}
}

@article{zhang2008multifractal,
  title={Multifractal detrended fluctuation analysis of streamflow series of the Yangtze River basin, China},
  author={Zhang, Qiang and Xu, Chong-Yu and Chen, Yongqin David and Yu, Zuguo},
  journal={Hydrological Processes},
  volume={22},
  number={26},
  pages={4997--5003},
  year={2008},
  publisher={Wiley Online Library}
}

@article{telesca2011analysis,
  title={Analysis of the time dynamics in wind records by means of multifractal detrended fluctuation analysis and the Fisher--Shannon information plane},
  author={Telesca, Luciano and Lovallo, Michele},
  journal={Journal of Statistical Mechanics: Theory and Experiment},
  volume={2011},
  number={07},
  pages={P07001},
  year={2011},
  publisher={IOP Publishing}
}

@article{zorick2013multifractal,
  title={Multifractal detrended fluctuation analysis of human EEG: preliminary investigation and comparison with the wavelet transform modulus maxima technique},
  author={Zorick, Todd and Mandelkern, Mark A},
  journal={PloS one},
  volume={8},
  number={7},
  pages={e68360},
  year={2013},
  publisher={Public Library of Science}
}

@article{galaska2008comparison,
  title={Comparison of wavelet transform modulus maxima and multifractal detrended fluctuation analysis of heart rate in patients with systolic dysfunction of left ventricle},
  author={Galaska, Rafal and Makowiec, Danuta and Dudkowska, Aleksandra and Koprowski, Andrzej and Chlebus, Krzysztof and Wdowczyk-Szulc, Joanna and Rynkiewicz, Andrzej},
  journal={Annals of Noninvasive Electrocardiology},
  volume={13},
  number={2},
  pages={155--164},
  year={2008},
  publisher={Wiley Online Library}
}

@article{Findlay,
 title={model of saccade generation based on parallel processing and competitive inhibition},
 author={Findlay, John M and Walker, Robin},
 journal={Behavioral and Brain Sciences},
 volume={22},
 pages={661--721},
 year={1999},
 publisher={Cambridge University Press}
}

@article{Itti,
 title={A model of saliency-based visual attention for rapid scene analysis},
 author={Itti, L and Koch, C and Niebur, E},
 journal={IEEE Transactions on Pattern Analysis and Machine Intelligence},
 volume={20},
 pages={1254--1259},
 year={1998},
 publisher={}
}

@article{Lamy,
 title={Effects of task relevance and stimulus-driven salience in feature-search mode},
 author={Lamy, D and Leber, A and Egeth, H E},
 journal={Journal of Experimental Psychology: Human Perception and Performance},
 volume={30},
 pages={1254--1259},
 year={2004},
 publisher={}
}

@article{Land,
 title={In what ways do eye movements contribute to everyday activities?},
 author={Land, MF and Hayhoe, M},
 journal={Vision Research},
 volume={41},
 pages={3559--3565},
 year={2001},
 publisher={}
}

@article{Underwood,
 title={Visual saliency and semantic incongruency influence eye movements when inspecting pictures},
 author={Underwood, G and Foulsham, T},
 journal={The Quarterly Journal of Experimental Psychology},
 volume={59},
 pages={1931--1949},
 year={2006},
 publisher={}
}

@article{Ballard,
 title={Task and context determine where you look},
 author={Rothkopf, CA and Ballard, DH and Hayhoe, M},
 journal={Journal of Vision},
 volume={7},
 pages={1--20},
 year={2007},
 publisher={}
}

@article {PITS:PITS20543,
author = {Hale, Andrea D. and Hawkins, Renee O. and Sheeley, Wesley and Reynolds, Jennifer R. and Jenkins, Shonna and Schmitt, Ara J. and Martin, Daniel A.},
title = {An investigation of silent versus aloud reading comprehension of elementary students using Maze assessment procedures},
journal = {Psychology in the Schools},
volume = {48},
number = {1},
publisher = {Wiley Subscription Services, Inc., A Wiley Company},
issn = {1520-6807},
url = {http://dx.doi.org/10.1002/pits.20543},
doi = {10.1002/pits.20543},
pages = {4--13},
year = {2011},
}


